Demographics of Close-In TESS Exoplanets Orbiting FGK Main-sequence Stars II. Spectral-Type Dependence and the Neptunian Landscape

Understanding how planetary demographics depend on host star properties is essential for constraining planet formation and evolution theories. In this paper, we analyse close-in 0.5-16 d planet occurrence rates from the TESS Science Processing Operations Center (SPOC) full-frame image data for individual F-, G-, and K-type main-sequence stellar samples. Integrated over $0.5 < P < 16$ d and $2 < R_\mathrm{p} < 20\,R_\oplus$, the occurrence rates are $12.1^{+3.0}_{-2.3}$, $10.2^{+1.2}_{-1.0}$, and $13.1^{+1.4}_{-1.2}$ planets per 100 stars for F-, G-, and K-type hosts, consistent with each other at $1\sigma$, so any spectral-type dependence is localized rather than global. For transiting hot Jupiters, we measure $0.30^{+0.04}_{-0.03}$, $0.50\pm0.03$, and $0.67^{+0.08}_{-0.07}$ per cent, with the rate peaking at K type; the latter being the first such measurement for K-type hosts. Modelling the Neptunian desert directly in occurrence-rate space, we find that the desert extends to longer orbital periods around hotter stars. Integrating over the desert interior gives $0.069^{+0.045}_{-0.011}$, $0.093^{+0.046}_{-0.022}$, and $0.150^{+0.033}_{-0.026}$ planets per 100 stars, implying about one close-in planet in a hundred lies inside the desert, and the desert is roughly twice as populated around K- as around F-type hosts. A rigorous Bayesian model comparison for the $6$-$8\,R_\oplus$ strip indicates that a distinct Neptunian ridge is not required to explain the measurements.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
